YASMIN: a Real-time Middleware for COTS Heterogeneous Platforms

Commercial-Off-The-Shelf heterogeneous platforms provide immense computational power, but are difficult to program and to correctly use when real-time requirements come into play: A sound configuration of the operating system scheduler is needed, and a suitable mapping of tasks to computing units must be determined. Flawed designs may lead a sub-optimal system configurations and thus to wasted resources, or even to deadline misses and failures. We propose YASMIN, a middleware to schedule end-user applications with real-time requirements in user space and on behalf of the operating system. YASMIN provides an easy-to-use programming interface and portability. It treats heterogeneity on COTS heterogeneous embedded platforms as a first-class citizen: It supports multiple functionally equivalent task implementations with distinct extra-functional behaviour. This enables the system designer to quickly explore different scheduling policies and task-to-core mappings, and thus, to improve overall system performance. In this paper, we present the design and implementation of YASMIN and provide an analysis of the scheduling overhead on an Odroid-XU4 platform. Last but not least, we demonstrate the merits of YASMIN on an industrial use-case involving a Search & Rescue drone.

==> sections/test.txt <==
/*********************************************************************************/
/* With stress-ng
 stress-ng -C 8 -c 8 -T 8
 * 
 * PREEMPT_RT
 * 
root@odroid:/home/odroid# ./cyclictest_yasmin -l 10000 -d 0 -i 10000 
# /dev/cpu_dma_latency set to 0us
policy: /G-RM: loadavg: 26.12 11.35 4.43 32/223 1278          

T: 0 (    0) P: 0 I:10000 C:   9999 Min:   -312 Act:     636 Avg:     503 Max:    1481
T: 1 (    0) P: 0 I:10000 C:   9999 Min:   -406 Act:     626 Avg:     501 Max:    1450
T: 2 (    0) P: 0 I:10000 C:   9999 Min:   -261 Act:     528 Avg:     501 Max:    1424
T: 3 (    0) P: 0 I:10000 C:   9999 Min:   -246 Act:     501 Avg:     500 Max:    1445
T: 4 (    0) P: 0 I:10000 C:   9999 Min:   -315 Act:     732 Avg:     500 Max:    1431
T: 5 (    0) P: 0 I:10000 C:   9999 Min:    -90 Act:     579 Avg:     497 Max:    1464

 * 
root@odroid:/home/odroid# ./cyclictest -t 6 -l 10000 -d 0 -i 10000 -p99
# /dev/cpu_dma_latency set to 0us
policy: fifo: loadavg: 28.76 17.47 7.56 27/221 1302          

T: 0 ( 1280) P:99 I:10000 C:   9983 Min:    232 Act:  851 Avg:  622 Max:    1550
T: 1 ( 1281) P:99 I:10000 C:   9981 Min:    178 Act:  689 Avg:  385 Max:    1378
T: 2 ( 1282) P:99 I:10000 C:  10000 Min:    176 Act:  290 Avg:  369 Max:    1133
T: 3 ( 1283) P:99 I:10000 C:  10000 Min:    176 Act:  240 Avg:  509 Max:    1359
T: 4 ( 1284) P:99 I:10000 C:  10000 Min:    189 Act:  216 Avg:  431 Max:    1245
T: 5 ( 1901) P:99 I:10000 C:   9997 Min:    184 Act:  712 Avg:  431 Max:    1409

 */

/*
 REGULAR
 
 * root@odroid:/home/odroid# ./cyclictest_yasmin -l 10000 -d 0 -i 10000 
# /dev/cpu_dma_latency set to 0us
policy: /G-RM: loadavg: 20.32 7.55 2.75 25/144 1179          

T: 0 (    0) P: 0 I:10000 C:   9967 Min:     23 Act:     117 Avg:     147 Max:     266
T: 1 (    0) P: 0 I:10000 C:   9967 Min:     43 Act:     117 Avg:     147 Max:     266
T: 2 (    0) P: 0 I:10000 C:   9967 Min:     39 Act:     120 Avg:     147 Max:     262
T: 3 (    0) P: 0 I:10000 C:   9967 Min:     38 Act:     116 Avg:     147 Max:     265
T: 4 (    0) P: 0 I:10000 C:   9967 Min:     37 Act:     120 Avg:     147 Max:     264
T: 5 (    0) P: 0 I:10000 C:   9967 Min:     49 Act:     122 Avg:     147 Max:     266

 * 
 * 
 root@odroid:/home/odroid# ./cyclictest -t 6 -l 10000 -d 0 -i 10000 -p99
# /dev/cpu_dma_latency set to 0us
policy: fifo: loadavg: 23.64 13.55 5.64 25/143 1187           

T: 0 ( 1182) P:99 I:10000 C:   9995 Min:     22 Act:   89 Avg:   64 Max:     148
T: 1 ( 1183) P:99 I:10000 C:  10000 Min:     24 Act:   60 Avg:   62 Max:     143
T: 2 ( 1184) P:99 I:10000 C:  10000 Min:     24 Act:   81 Avg:   67 Max:     156
T: 3 ( 1185) P:99 I:10000 C:  10000 Min:     24 Act:   70 Avg:   69 Max:     165
T: 4 ( 1186) P:99 I:10000 C:  10000 Min:     24 Act:   94 Avg:   66 Max:     144
T: 5 ( 1187) P:99 I:10000 C:  10000 Min:     23 Act:   37 Avg:   67 Max:     164

 */

/*
 LITMUS
 * 
>>> setsched GSN-EDF
root@odroid:/home/odroid# ./cyclictest_yasmin -l 10000 -d 0 -i 10000 
# /dev/cpu_dma_latency set to 0us
policy: /G-RM: loadavg: 20.71 8.01 2.95 25/160 1252          

T: 0 (    0) P: 0 I:10000 C:   9980 Min:     82 Act:     187 Avg:     170 Max:     317
T: 1 (    0) P: 0 I:10000 C:   9980 Min:     81 Act:     188 Avg:     170 Max:     315
T: 2 (    0) P: 0 I:10000 C:   9980 Min:     82 Act:     190 Avg:     170 Max:     318
T: 3 (    0) P: 0 I:10000 C:   9980 Min:     79 Act:     188 Avg:     170 Max:     309
T: 4 (    0) P: 0 I:10000 C:  10014 Min:     67 Act:     158 Avg:     170 Max:     318
T: 5 (    0) P: 0 I:10000 C:  10014 Min:     39 Act:     159 Avg:     170 Max:     314

 *  
 root@odroid:/home/odroid# ./cyclictest -t 6 -l 10000 -d 0 -i 10000 -p99
# /dev/cpu_dma_latency set to 0us
policy: fifo: loadavg: 23.56 13.30 5.51 25/150 1259          

T: 0 ( 1254) P:99 I:10000 C:   9969 Min:     34 Act:   51 Avg:   61 Max:      97
T: 1 ( 1255) P:99 I:10000 C:   9999 Min:     41 Act:   79 Avg:   81 Max:     222
T: 2 ( 1256) P:99 I:10000 C:  10000 Min:     39 Act:   61 Avg:   77 Max:     113
T: 3 ( 1257) P:99 I:10000 C:  10000 Min:     34 Act:   98 Avg:   72 Max:     170
T: 4 ( 1258) P:99 I:10000 C:  10000 Min:     33 Act:   64 Avg:   80 Max:     124
T: 5 ( 1259) P:99 I:10000 C:  10000 Min:     34 Act:   53 Avg:   72 Max:     159


root@odroid:/home/odroid# ./litmus-rt-app/cyclictest_litmus  -t 6 -l 10000 -d 0 -i 10000 -p99                                                                                                                      
# /dev/cpu_dma_latency set to 0us
WARN: Running on unknown kernel version...YMMV
policy: LitmusRT: loadavg: 4.46 10.13 5.39 25/150 1266           

T: 0 ( 1261) P:99 I:10000 C:   9977 Min:     40 Act:  109 Avg:   91 Max:     220
T: 1 ( 1262) P:99 I:10000 C:   9992 Min:     36 Act:   66 Avg:   76 Max:     247
T: 2 ( 1263) P:99 I:10000 C:   9977 Min:     37 Act:   61 Avg:   85 Max:     218
T: 3 ( 1264) P:99 I:10000 C:   9935 Min:     38 Act:   80 Avg:   90 Max:     138
T: 4 ( 1265) P:99 I:10000 C:   9935 Min:     36 Act:   69 Avg:   84 Max:     125
T: 5 ( 1266) P:99 I:10000 C:   9932 Min:     35 Act:   62 Avg:   77 Max:     122
 
>>> setsched P-RES
 * not working
>>>> setsched PFAIR
root@odroid:/home/odroid# ./litmus-rt-app/cyclictest_litmus  -t 6 -l 10000 -d 0 -i 10000 -p99
# /dev/cpu_dma_latency set to 0us
WARN: Running on unknown kernel version...YMMV
policy: LitmusRT: loadavg: 0.39 6.23 4.60 25/150 1302          

T: 0 ( 1297) P:99 I:10000 C:   9973 Min:    952 Act: 1028 Avg: 1027 Max:    1174
T: 1 ( 1298) P:99 I:10000 C:   9989 Min:    980 Act: 1054 Avg: 1042 Max:    1205
T: 2 ( 1299) P:99 I:10000 C:   9989 Min:    983 Act: 1026 Avg: 1019 Max:    1180
T: 3 ( 1300) P:99 I:10000 C:   9974 Min:    972 Act: 1036 Avg: 1036 Max:    1206
T: 4 ( 1301) P:99 I:10000 C:   9961 Min:    974 Act: 1016 Avg: 1018 Max:    1105
T: 5 ( 1302) P:99 I:10000 C:   9956 Min:    988 Act:  996 Avg: 1021 Max:    1155
root@odroid:/home/odroid# ./cyclictest_yasmin -l 10000 -d 0 -i 10000 
# /dev/cpu_dma_latency set to 0us
policy: /G-RM: loadavg: 0.06 4.30 4.08 26/151 1310          

T: 0 (    0) P: 0 I:10000 C:   9977 Min:     80 Act:     173 Avg:     172 Max:     307
T: 1 (    0) P: 0 I:10000 C:   9977 Min:     81 Act:     174 Avg:     172 Max:     307
T: 2 (    0) P: 0 I:10000 C:   9977 Min:     81 Act:     171 Avg:     172 Max:     305
T: 3 (    0) P: 0 I:10000 C:  10012 Min:     80 Act:     180 Avg:     172 Max:     316
T: 4 (    0) P: 0 I:10000 C:  10012 Min:     73 Act:     180 Avg:     172 Max:     310
T: 5 (    0) P: 0 I:10000 C:  10012 Min:     51 Act:     181 Avg:     172 Max:     307

>>> setsched P-FP
 * not working
>>> setsched PSF-EDF
 not working
 */

